Geometrically Higher Order Unfitted Space-Time Methods for PDEs on Moving Domains

In this paper, we propose new geometrically unfitted space-time Finite Element methods for partial differential equations posed on moving domains of higher order accuracy in space and time. As a model problem, the convection-diffusion problem on a moving domain is studied. For geometrically higher order accuracy, we apply a parametric mapping on a background space-time tensor-product mesh. Concerning discretisation in time, we consider discontinuous Galerkin, as well as related continuous (Petrov-)Galerkin and Galerkin collocation methods. For stabilisation with respect to bad cut configurations and as an extension mechanism that is required for the latter two schemes, a ghost penalty stabilisation is employed. The article puts an emphasis on the techniques that allow to achieve a robust but higher order geometry handling for smooth domains. We investigate the computational properties of the respective methods in a series of numerical experiments. These include studies in different dimensions for different polynomial degrees in space and time, validating the higher order accuracy in both variables.

==> num_exp/out/conv_kite_CG_ks1_kt1_both_nref8_gamma0.05_sm2.dat <==
0	0.6989725668220899	0.2941846747476721	97	97
1	0.20473122403909194	0.10438299646774708	322	364
2	0.05518129987954853	0.025742250442125164	949	1064
3	0.01495493965085274	0.006888943489716412	3010	3174
4	0.003847395834956539	0.0017559979535788888	10112	10386
5	0.0009626732456466082	0.00043820509390400534	36396	36846
6	0.00024189660665651454	0.00010985195994828204	137214	137944
7	6.063548425351332e-05	2.753676660512603e-05	531123	532339


==> num_exp/out/conv_kite_CG_ks2_kt2_both_nref8_gamma0.05_sm2.dat <==
0	1.4053665761014638	0.7441804770190203	2604	2604
1	0.025035821827723487	0.008875312008723801	7996	10076
2	0.003280296519776372	0.0011025927634391722	24892	28232
3	0.0004110074333424851	0.00014465587879631335	78528	84032
4	4.845648463773057e-05	1.7522773272776546e-05	264524	273076
5	5.6518702560361e-06	2.1496153867734913e-06	952736	966272
6	6.76706040176218e-07	2.664608489258034e-07	3599412	3623524
7	8.245044236974767e-08	3.321277129687323e-08	13947796	13986708


==> num_exp/out/conv_kite_CG_ks3_kt1_time_nref6_gamma0.05_sm2_ktls3_ro-1.dat <==
0	0.023014261053854044	0.011834234867759317	1443766	1471832
1	0.0055508049052681065	0.002872939727404095	1138808	1150595
2	0.0013740316218313307	0.0007130490185490818	961436	972662
3	0.0003424524698879715	0.00017791400179578083	867649	878362
4	8.557210449271166e-05	4.445434332287641e-05	823279	832867
5	2.1395921861059288e-05	1.110932346983954e-05	798118	810817


==> num_exp/out/conv_kite_CG_ks3_kt2_both_nref6_gamma0.05_sm2_ktls3.dat <==
0	0.47227377685518096	0.20805352659275933	9196	9196
1	0.006074744485735277	0.001724380413850803	27700	35424
2	0.0002467717981587318	7.178089635028042e-05	85456	97868
3	1.2557796964980399e-05	4.0934620274431535e-06	266972	287804
4	8.386971617070313e-07	3.184971947044477e-07	891992	924080
5	5.34690381577863e-08	2.901500139574009e-08	3192472	3243268


==> num_exp/out/conv_kite_CG_ks3_kt3_both_nref8_gamma0.05_sm2.dat <==
0	0.4577307758210073	0.18783627452474252	20691	20691
1	0.005461432807161815	0.001684266156947068	62325	79704
2	0.00023791249002527265	6.954326502032457e-05	192276	220203
3	1.149431698308428e-05	3.6933073279628303e-06	600687	647559
4	7.376613652663065e-07	2.4059653396696513e-07	2006982	2079180
5	4.3331374403754394e-08	1.447266200751974e-08	7183062	7297353
6	2.6807562226126453e-09	8.963892926388853e-10	27044937	27250380
7	1.65152518577109e-10	5.5599775700626606e-11	104598387	104930703


==> num_exp/out/conv_kite_CG_ks4_kt4_both_nref7_gamma0.05_sm2.dat <==
0	0.6032126525722241	0.21979151739627187	95248	95248
1	0.0017739021053464594	0.00039650637481911826	283616	366928
2	5.0493848265634776e-05	6.190051775755328e-06	867040	999152
3	6.442640054614306e-07	1.200893516799523e-07	2683504	2907632
4	1.8276833027060617e-08	3.3533031962042557e-09	8893168	9236592
5	5.062350603806778e-10	9.053889056842364e-11	31629584	32172816
6	1.4719561080274564e-11	2.653956318267862e-12	118658320	119640208


==> num_exp/out/conv_kite_CG_ks5_kt2_time_nref5_gamma0.05_sm2_ktls5_ro-1.dat <==
0	0.0006387739676277712	0.0007830022028174859	8237192	8417836
1	5.048718808930498e-05	0.00010024955554505655	6451376	6522676
2	3.777017058466849e-06	1.2587587444614068e-05	5459736	5583492
3	2.8819857735072926e-07	1.5748720176912733e-06	4913476	5043296
4	2.229940821400734e-08	1.968842781898345e-07	4639496	4827976


==> num_exp/out/conv_kite_CG_ks5_kt5_both_nref6_gamma0.05_sm2.dat <==
0	0.811916297533917	0.5454700898975113	320025	320025
1	0.0015796150084692617	0.00019922031794822266	945700	1232300
2	2.190657052283027e-05	1.795440964523306e-06	2869075	3320600
3	5.7314387001527254e-08	8.89584617887312e-09	8810850	9582350
4	5.410084160373541e-10	1.2008759348156953e-10	28996850	30174850
5	1.1606054188860227e-11	3.5280429588694902e-12	102574775	104436650


==> num_exp/out/conv_kite_CG_ks6_kt6_both_nref5_gamma0.05_sm2.dat <==
0	0.252830262582128	0.2486493592992874	875052	875052
1	0.0007933938135620554	0.00011696570366427076	2571948	3367764
2	1.867454458561166e-05	1.625197595983713e-06	7754220	9003384
3	1.2999061190937484e-08	1.2957715542892047e-09	23661360	25806672
4	2.1249422170860306e-10	5.024992678846157e-11	77420844	80688276


==> num_exp/out/conv_kite_DG_ks1_kt1_both_nref8_gamma0.05_sm2.dat <==
0	0.7085431833873232	0.29438812877552867	364	380	0.19540478742323253
1	0.20542665647963462	0.10330750689874313	1192	1408	0.029884788976071608
2	0.05553981348883535	0.025441078899034596	3712	3924	0.005942657777379012
3	0.015097311468310054	0.006829593921067185	11596	12112	0.0016482646744629958
4	0.0038944592821139492	0.0017447023435085442	39100	40028	0.00040448289686723093
5	0.0009764216237034204	0.00043598002235879774	143104	144472	0.00011428994295825667
6	0.00024555706108677266	0.00010938064686276874	544196	546456	3.555907184393803e-05
7	6.158246170527008e-05	2.7429654714042083e-05	2116232	2119364	7.639084657284911e-06


==> num_exp/out/conv_kite_DG_ks2_kt1_both_nref7_gamma0.05_sm2_ktls2.dat <==
0	0.5542605762194923	0.1819141430889741	2364	2364
1	0.020103601036573514	0.00930938606776644	7628	9196
2	0.0023093215684413474	0.0012682550450781947	24008	25432
3	0.0003128030431670565	0.00022694527679062326	74844	78736
4	3.844953368954372e-05	4.818644465978422e-05	253344	260320
5	4.761080169460515e-06	1.1522159305142282e-05	933560	943440
6	5.945900873242981e-07	2.851793807337165e-06	3563176	3580960


==> num_exp/out/conv_kite_DG_ks2_kt2_both_nref8_gamma0.05_sm2.dat <==
0	0.5419837139742102	0.18133966430120682	5319	5319	0.1020700733821378
1	0.020294601611179672	0.00891950190207548	17163	20691	0.008607908649896912
2	0.00231974318616589	0.0010571273733229949	54018	57222	0.0008056433346186331
3	0.00031311045794965396	0.0001401171285896658	168399	177156	0.00014203001747548072
4	3.8423930655647125e-05	1.7029974646665342e-05	570024	585720	1.3974799870197785e-05
5	4.7551175711356395e-06	2.1019200490391625e-06	2100510	2122740	1.7522212050202768e-06
6	5.935547152180904e-07	2.6166273508845665e-07	8017146	8057160	2.1213235901207383e-07
7	7.425015202956312e-08	3.268806519697846e-08	31230963	31287933	2.688350519974847e-08


==> num_exp/out/conv_kite_DG_ks3_kt1_time_nref6_gamma0.05_sm2_ktls3_ro-1.dat <==
0	0.005394807036568433	0.010084400782410376	3685060	3701164
1	0.0008005687629444837	0.0026969230852202405	3394852	3412924
2	0.00011264048026126087	0.000699865841648366	3244768	3270208
3	1.542397302795752e-05	0.0001784702368355539	3164908	3209776
4	2.093516321664633e-06	4.507820658406624e-05	3129796	3177304
5	2.8758671300237115e-07	1.1328845565912518e-05	3120436	3156844


==> num_exp/out/conv_kite_DG_ks3_kt2_both_nref6_gamma0.05_sm2_ktls3.dat <==
0	0.32145930774956794	0.17323393643080323	18405	18405
1	0.0036189255645592464	0.0014368891864218682	59139	72684
2	0.00019651901679212475	6.754205911487627e-05	184554	196092
3	1.0269466069177656e-05	3.812719634230341e-06	569367	601389
4	6.76532434192561e-07	2.877941420420576e-07	1912122	1969578
5	4.0812431258498637e-08	2.5216955117244334e-08	7020981	7102899


==> num_exp/out/conv_kite_DG_ks3_kt3_both_nref8_gamma0.05_sm2.dat <==
0	0.3271101389269049	0.17024214308675126	32720	32720	0.19269766954552647
1	0.0035881956501368577	0.0014333132261765554	105136	129216	0.006923116923600592
2	0.0001971668326749559	6.66223421029422e-05	328096	348608	0.0002562512942496653
3	1.0265286877789032e-05	3.577556519651703e-06	1012208	1069136	3.2604862603813345e-05
4	6.763728793503287e-07	2.3513363752204864e-07	3399328	3501472	1.8701404700394164e-06
5	4.080606182901627e-08	1.4238110145764042e-08	12481744	12627376	1.0886953982769398e-07
6	2.5639515036682305e-09	8.862839703363281e-10	47535136	47802448	7.533021983974209e-09
7	1.61060097063029e-10	5.587187083208646e-11	184926784	185315344	4.91329421592468e-10


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref3_gamma0.0_sm2.dat <==
0	0.384160625400851	0.167111391767412	131175	131175
1	0.0006441041118569699	0.00016359210886684637	419350	520725
2	5.408109005581504e-06	2.0542789067784515e-06	1295950	1380375


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref5_gamma0.0005_sm2.dat <==
0	0.4037780054926648	0.16240029450285184	131175	131175
1	0.0006509581285762383	0.00016850745374004988	419350	520725
2	5.70866440272904e-06	2.1534908779571693e-06	1295950	1380375
3	2.023074626618797e-07	7.021891413944097e-08	3960175	4194175
4	6.464951308443997e-09	2.183743887167844e-09	13191025	13611425


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref5_gamma0.05_sm2.dat <==
0	0.4939659640303657	0.16811515274120578	131175	131175
1	0.0008797111171102749	0.0003131804901009709	419350	520725
2	1.4951307692192793e-05	4.857695702560837e-06	1295950	1380375
3	3.0292377307769356e-07	1.07535107563026e-07	3960175	4194175
4	8.697027257153749e-09	2.9268699197871816e-09	13191025	13611425


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref5_gamma5.0_sm2.dat <==
0	0.6477502149585485	0.25428740718906373	131175	131175
1	0.0051853794297305016	0.0025207749523617957	419350	520725
2	0.00011138168096003117	3.155329480881225e-05	1295950	1380375
3	8.24433517319397e-07	2.734881048127129e-07	3960175	4194175
4	1.856823867910884e-08	6.271976039562536e-09	13191025	13611425


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref5_gamma50000.0_sm2.dat <==
0	1.1319005502333637	0.5432943355353094	131175	131175
1	0.5362633946983598	0.27257288944521096	419350	520725
2	0.009084788341726324	0.0023005125476180084	1295950	1380375
3	3.6866455972222676e-05	9.877496416116784e-06	3960175	4194175
4	5.602371543886081e-07	1.7397330178849733e-07	13191025	13611425


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref5_gamma5e-10_sm2.dat <==
0	0.38415988017982805	0.16710834763480215	131175	131175
1	0.0006440724056727677	0.0001635801491304477	419350	520725
2	5.408345875161663e-06	2.0543461321243855e-06	1295950	1380375
3	2.0032006671439437e-07	6.957380158750378e-08	3960175	4194175
4	6.428667913100836e-09	2.172434478520084e-09	13191025	13611425


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref7_gamma0.05_sm2.dat <==
0	0.4939659640303657	0.16811515274120578	131175	131175	0.09417907573361595
1	0.0008797111171102749	0.0003131804901009709	419350	520725	0.0014070236591537943
2	1.4951307692192793e-05	4.857695702560837e-06	1295950	1380375	4.44864479651752e-05
3	3.0292377307769356e-07	1.07535107563026e-07	3960175	4194175	2.310161650753706e-06
4	8.697027257153749e-09	2.9268699197871816e-09	13191025	13611425	6.366044358330214e-08
5	2.1999716789353732e-10	7.656040870344254e-11	48216025	48819025	2.2036192870444893e-09
6	6.315824823503708e-12	2.215946566355219e-12	183124025	184242825	7.046763172979809e-11


==> num_exp/out/conv_kite_DG_ks5_kt2_time_nref5_gamma0.05_sm2_ktls5_ro-1.dat <==
0	0.0001620466022090488	0.0006183764418472387	11748519	11833569
1	1.0847844743078154e-05	8.117880011065324e-05	10706364	10980009
2	7.634927570211947e-07	1.0412957984854146e-05	10201914	10507554
3	5.607159689001858e-08	1.318857216489795e-06	9983799	10406754
4	4.178992127169387e-09	1.6594814618528062e-07	9882999	10211679


==> num_exp/out/conv_kite_DG_ks5_kt5_both_nref6_gamma0.05_sm2.dat <==
0	0.566802905759342	0.344586875992446	404244	404244	0.9371803795149327
1	0.0008613136314919958	0.00014328901230166617	1286568	1607832	0.0012780106873994113
2	5.389998120473094e-06	1.2836380797800733e-06	3942828	4207284	8.098387260124795e-06
3	3.5520079217239855e-08	8.198580896135667e-09	11952684	12683664	4.08699157405934e-07
4	4.359868898077392e-10	1.0267638369474023e-10	39531996	40846716	5.890201437708242e-09
5	8.157865986299816e-12	2.299299942504584e-12	143896896	145791396	1.0141010253761351e-10


==> num_exp/out/conv_kite_DG_ks6_kt6_both_nref5_gamma0.05_sm2.dat <==
0	0.235984812379702	0.2337508480937431	1041887	1041887	0.35530475942456985
1	0.0001817761800742015	7.90775954549739e-05	3303727	4146723	0.0002880093920039073
2	4.356299816913713e-06	1.1468362656291504e-06	10054849	10744034	2.4777119059793407e-06
3	1.7053580912649552e-09	3.740398639118904e-10	30281951	32181632	1.9925221916849978e-08
4	1.3520715137073112e-11	2.66192278651008e-12	99559180	102978988	2.461293391320396e-10


==> num_exp/out/conv_kite_GCC_ks3_kt3_both_nref8_gamma0.05_sm2.dat <==
0	0.6371386525475421	0.30319124057151625	9196	9196
1	0.003475185074074313	0.001376134464377155	27700	35424
2	0.00018836113586867626	7.165758199679818e-05	85456	97868
3	1.0456368968086186e-05	4.488193656666145e-06	266972	287804
4	6.918170095933001e-07	3.153482025377067e-07	891992	924080
5	4.170335406895185e-08	1.975019412118471e-08	3192472	3243268
6	2.597938363137452e-09	1.2264234228662812e-09	12019972	12111280
7	1.6019049051810404e-10	7.594792025603022e-11	46488172	46635868


==> num_exp/out/conv_moving_int_CG_ks1_kt1_both_nref12_gamma0.05_sm1.dat <==
0	1.8070773250591026	0.5965917164233414	9	9
1	0.7100065060563361	0.26410430094159304	19	19
2	0.219027331777271	0.10127109321259294	30	39
3	0.04049581216768028	0.026818421272806918	47	55
4	0.009707557399735209	0.007078947768665193	72	79
5	0.0023058056604628747	0.001703859244764564	120	127
6	0.0005527224616849131	0.000412368691037863	216	223
7	0.00013532732030881054	0.00010108216143526584	408	415
8	3.334064646277766e-05	2.4994665509930874e-05	792	799
9	8.291832701187267e-06	6.215000584759451e-06	1560	1567
10	2.0673854581918236e-06	1.551031278338223e-06	3096	3103
11	5.159772316726118e-07	3.8703595584165174e-07	6168	6175


==> num_exp/out/conv_moving_int_CG_ks2_kt2_both_nref11_gamma0.05_sm1.dat <==
0	1.8458874061260784	0.8007827931379351	100	100
1	0.7586338982274571	0.39514760995381154	228	228
2	0.0549746848906797	0.027611145600710676	360	484
3	0.0077311007122898324	0.002852636954797676	552	652
4	0.0006121919213322675	0.00024947291751670664	812	908
5	4.4455327239701517e-05	2.41318099041574e-05	1324	1420
6	3.9425966557560315e-06	2.794997551155753e-06	2348	2444
7	4.28475744847315e-07	3.428863480720693e-07	4396	4492
8	5.125754522484892e-08	4.268772127482945e-08	8492	8588
9	6.3230459328858345e-09	5.330318910353956e-09	16684	16780
10	7.872926280347919e-10	6.660964148935409e-10	33068	33164


==> num_exp/out/conv_moving_int_CG_ks3_kt3_both_nref10_gamma0.05_sm1.dat <==
0	1.996025748447385	1.3479207203419172	441	441
1	2.133102553834036	0.9879665336978682	1035	1035
2	0.014214904668858974	0.0035765359238281043	1638	2223
3	0.0008523881941820957	0.00018831182186071352	2475	2943
4	9.101242701447058e-05	1.3560638586636036e-05	3564	4023
5	5.880178873637877e-06	7.958298545242617e-07	5724	6183
6	3.523195204152809e-07	4.5983480049638026e-08	10044	10503
7	2.054408541803815e-08	2.6247458880486323e-09	18684	19143
8	1.237795067548961e-09	1.5757765608949474e-10	35964	36423
9	7.585614336474523e-11	9.587681752310376e-12	70524	70983


==> num_exp/out/conv_moving_int_CG_ks4_kt4_both_nref9_gamma0.05_sm1.dat <==
0	2.402069424597332	1.2242836543327151	1296	1296
1	1.5228852481787594	0.890831182214308	3088	3088
2	0.0024509659480780204	0.0006969156250057499	4896	6672
3	7.816354801773994e-05	1.7129362499761438e-05	7328	8752
4	1.2088249799380037e-06	3.090873633421961e-07	10416	11824
5	1.866852182425784e-08	6.657168455573135e-09	16560	17968
6	3.0217426877893273e-10	1.865058193348101e-10	28848	30256
7	5.254742213552932e-12	5.6734840072733576e-12	53424	54832
8	1.1403933406385893e-13	1.7718212660550158e-13	102576	103984


==> num_exp/out/conv_moving_int_CG_ks5_kt5_both_nref8_gamma0.05_sm1.dat <==
0	1.398131832544548	0.6425614023585673	3025	3025
1	0.3060009448320989	0.22951208143500204	7275	7275
2	0.0006784897246497578	0.0001008877703982181	11550	15775
3	5.873618908548671e-06	1.0756140211150106e-06	17175	20575
4	1.527195148389602e-07	2.3959092332716496e-08	24200	27575
5	2.330363882077581e-09	3.5217911473426503e-10	38200	41575
6	3.2739963800291775e-11	5.465498993441569e-12	66200	69575
7	4.5463716433723655e-13	7.98050145745257e-14	122200	125575


==> num_exp/out/conv_moving_int_CG_ks6_kt6_both_nref7_gamma0.05_sm1.dat <==
0	0.7030549698664502	0.3188161133077859	6084	6084
1	0.3424571280599141	0.5806507290174845	14724	14724
2	0.0001229203778524816	1.5760263298241738e-05	23400	32004
3	1.2654207094940282e-06	1.1322443311539993e-07	34632	41580
4	4.870893823969963e-09	5.0987383125124e-10	48492	55404
5	1.659491723008964e-11	2.1874324563746366e-12	76140	83052
6	1.2578136891068718e-12	4.6157887697097144e-14	131436	138348


==> num_exp/out/conv_moving_int_CG_ks7_kt7_both_nref6_gamma0.05_sm1.dat <==
0	1.474446885512118	0.9140540728995823	11025	11025
1	0.5481287299838221	0.6367693687075258	26803	26803
2	1.8326357468799292e-05	1.9110118514227447e-06	42630	58359
3	6.078841852232821e-08	5.132800262204121e-09	62867	75607
4	4.0066812726153733e-10	3.1794020205504094e-11	87612	100303
5	8.784035018821495e-12	2.262271426006857e-13	137004	149695


==> num_exp/out/conv_moving_int_CG_ks8_kt8_both_nref5_gamma0.05_sm1.dat <==
0	1.5166624746673907	0.7836620209945443	18496	18496
1	0.11361876210580299	0.17738827508881783	45120	45120
2	9.38829758711525e-06	9.450515166057724e-07	71808	98368
3	2.8085662621019757e-08	1.1494213195347643e-09	105600	127168
4	8.524894217346209e-11	2.932864370623141e-12	146624	168128


==> num_exp/out/conv_moving_int_DG_ks1_kt1_both_nref12_gamma0.05_sm1.dat <==
0	1.502809589371852	0.5296591012638193	36	36
1	0.5578878432305162	0.2821446879683876	60	60
2	0.13861309054653168	0.08242124287063453	96	112
3	0.03675531433084744	0.02396689990113725	136	164
4	0.009835785981391188	0.006300769818412571	232	260
5	0.002499521068319147	0.0015641243568857166	424	452
6	0.000628048221148537	0.0003879805701310766	808	836
7	0.00015744357692929522	9.665801277705964e-05	1576	1604
8	3.942196096690678e-05	2.412526489265607e-05	3112	3140
9	9.863906645781275e-06	6.027005327298781e-06	6184	6212
10	2.4670870979069615e-06	1.5061986033096447e-06	12328	12356
11	6.169105759808347e-07	3.7647801905080166e-07	24616	24644


==> num_exp/out/conv_moving_int_DG_ks2_kt2_both_nref11_gamma0.05_sm1.dat <==
0	1.7295519579124397	0.8176014088722656	225	225
1	0.7948490214567143	0.4745349613280236	378	378
2	0.01937612170360152	0.013436846723181786	603	738
3	0.002222636362354517	0.0013742137667560178	819	1035
4	0.0002201384851193861	0.00015644330518826686	1395	1611
5	2.6018051062042395e-05	1.941802751511974e-05	2547	2763
6	3.2248278931126265e-06	2.4432564104326814e-06	4851	5067
7	4.0255367140796986e-07	3.0680722434652686e-07	9459	9675
8	5.0305061642691115e-08	3.8444318061124596e-08	18675	18891
9	6.287641710193165e-09	4.811465073354862e-09	37107	37323
10	7.859385201857311e-10	6.018042587236043e-10	73971	74187


==> num_exp/out/conv_moving_int_DG_ks3_kt3_both_nref10_gamma0.05_sm1.dat <==
0	2.1926291946603507	1.4697157090129918	784	784
1	1.728020750070057	1.0095953087678382	1328	1328
2	0.0032849119302428282	0.0019328910794504039	2112	2624
3	0.00022563980891086535	0.00012613871396594532	2784	3600
4	1.3396996230707361e-05	7.616004634988476e-06	4704	5520
5	6.647660158359865e-07	4.1594683355540333e-07	8544	9360
6	3.24259293413666e-08	2.3346946892277156e-08	16224	17040
7	1.637202921146792e-09	1.3651690550940122e-09	31584	32400
8	8.717888200557392e-11	8.222842282886663e-11	62304	63120
9	4.8999915284913424e-12	5.03943733124995e-12	123744	124560


==> num_exp/out/conv_moving_int_DG_ks4_kt4_both_nref9_gamma0.05_sm1.dat <==
0	2.4624754171817216	1.4267903322059492	2025	2025
1	1.6058446670319348	0.924147251972488	3450	3450
2	0.0007354571471417553	0.0005262918998808652	5475	6850
3	1.3568477483068066e-05	1.0852570827547774e-05	7075	9275
4	1.866346382628591e-07	2.0272593563819376e-07	11875	14075
5	3.2245169394646305e-09	5.4319302004550274e-09	21475	23675
6	8.36411319524426e-11	1.6721645119549115e-10	40675	42875
7	2.533795345736953e-12	5.234981729690801e-12	79075	81275
8	8.24764289285995e-14	1.6444743159726798e-13	155875	158075


==> num_exp/out/conv_moving_int_DG_ks5_kt5_both_nref8_gamma0.05_sm1.dat <==
0	1.5410309920927776	0.7187080719264534	4356	4356
1	0.3626947748473436	0.24335060301594147	7452	7452
2	3.119461285147666e-05	2.960579203860235e-05	11808	14832
3	7.309629407080244e-07	5.243022276240693e-07	15048	19908
4	1.089577103743793e-08	8.194448557487325e-09	25128	29988
5	1.3096976059429557e-10	1.1203290684375869e-10	45288	50148
6	1.5005189752715258e-12	1.5705231909646956e-12	85608	90468
7	2.0020577862312473e-14	2.6357564905745454e-14	166248	171108


==> num_exp/out/conv_moving_int_DG_ks6_kt6_both_nref7_gamma0.05_sm1.dat <==
0	0.5380324338081457	0.28197019734431367	8281	8281
1	0.6718509161229129	0.5928731227228216	14210	14210
2	1.3722874868082205e-05	8.652516318075962e-06	22491	28322
3	5.7519857635020805e-08	4.40671041508786e-08	28371	37779
4	1.8278675845624036e-10	2.0640996006862075e-10	47187	56595
5	5.581065477512497e-13	1.3895483643182063e-12	84819	94227
6	1.1533503385203937e-14	1.1212052060621932e-14	160083	169491


==> num_exp/out/conv_moving_int_DG_ks7_kt7_both_nref6_gamma0.05_sm1.dat <==
0	1.5450432105026155	0.9438567036393667	14400	14400
1	0.6482613911153996	0.6609928713795943	24768	24768
2	4.43913641156276e-07	6.257454236777769e-07	39168	49408
3	3.5770537908896277e-09	2.3170749567306103e-09	49024	65600
4	1.3604720999870031e-11	9.29139689396631e-12	81280	97856
5	5.213363989834366e-13	3.2388922109981536e-14	145792	162368


==> num_exp/out/conv_moving_int_DG_ks8_kt8_both_nref5_gamma0.05_sm1.dat <==
0	1.6176475292415629	0.8233001830902871	23409	23409
1	0.14208739671709766	0.18335161562938487	40338	40338
2	9.093722581104118e-07	6.254107195106235e-07	53379	80514
3	2.840853561529783e-10	1.328951771743957e-10	79299	106515
4	5.497090665674693e-12	2.2485790780401485e-13	131139	158355


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma0.05_sm1_tint_naiveS10_ro-7.dat <==
0	0.24366865326575693	0.07058749317441843	2025	2025
1	0.0017076095415164828	0.0015230040002646194	4825	4825
2	5.409769809127766e-16	3.0782240166406185e-16	7450	7450
3	7.319493557150284e-16	4.027447103931174e-16	12075	12075
4	3.952852483305092e-15	1.733640439022685e-15	21275	21275
5	6.917266734903531e-14	4.596924343917598e-14	39675	39675
6	1.4371580821255394e-12	5.988088404364671e-13	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma0.05_sm1_tint_naive_ro-7.dat <==
0	0.24367022890966314	0.07052763754872357	2025	2025
1	0.0017083152088732067	0.0015226913910755969	4825	4825
2	4.64235049433725e-16	1.8204770757138894e-16	7450	7450
3	6.182344094047296e-15	1.048492701528333e-15	12075	12075
4	1.2499380748989952e-13	1.3506998354343482e-14	21275	21275
5	4.2211288287967623e-11	5.3734492351142676e-12	39675	39675
6	7.270621268418231e-09	1.0730011732739314e-09	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma0.05_sm1_tint_naivedo_ro-7.dat <==
0	0.2436136525201597	0.07056866753432892	2025	2025
1	0.0017075336217693721	0.001522916780407228	4825	4825
2	3.2746097624281976e-16	1.8255083589145515e-16	7450	7450
3	5.344830820147854e-16	4.0865096245349795e-16	12075	12075
4	1.9663599300562255e-15	7.429727596468953e-16	21275	21275
5	8.014818528834435e-14	3.486907931072865e-14	39675	39675
6	1.1332533823236263e-12	4.554305320628267e-13	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma0.05_sm1_tint_proper_ro-7.dat <==
0	0.24367022890966314	0.07052763754872357	2025	2025
1	0.0017081595871229031	0.0015226471280893063	4825	4825
2	4.0956560028661365e-16	2.004171496026335e-16	7450	7450
3	5.200799688496328e-16	3.848971261745611e-16	12075	12075
4	6.275467821063257e-15	3.3177572583891754e-15	21275	21275
5	7.604105926131477e-14	3.2197536200157564e-14	39675	39675
6	4.851200121804127e-13	4.131808912813205e-13	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-10_sm1_tint_naiveS10_ro-7.dat <==
0	0.2535398203708998	0.07293893691621098	2025	2025
1	0.001711072382683031	0.001522940638238724	4825	4825
2	4.818973844215198e-16	3.0070651197912875e-16	7450	7450
3	3.1735904696678326e-15	6.323822937412754e-16	12075	12075
4	7.052349234089131e-16	2.9531061589255366e-16	21275	21275
5	3.4911671702379212e-15	1.0682797175277128e-15	39675	39675
6	1.6194387972534088e-14	9.20496130134714e-15	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-10_sm1_tint_naive_ro-7.dat <==
0	0.25383981680021855	0.07296728116100906	2025	2025
1	0.0016955142124687535	0.0015235000259126309	4825	4825
2	4.2006010955333885e-13	6.126677965007438e-14	7450	7450
3	3.215568076958279e-11	8.239019814103523e-12	12075	12075
4	1.5983805861675252e-08	1.9280900614168975e-09	21275	21275
5	1.612458022137743e-07	2.143092026398664e-08	39675	39675
6	0.0002970897039414828	3.7708433039632384e-05	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-10_sm1_tint_naivedo_ro-7.dat <==
0	0.253334153502462	0.07288555812462735	2025	2025
1	0.001711374433607679	0.001523307025406667	4825	4825
2	8.355778957341016e-15	2.2190311455155767e-16	7450	7450
3	4.313570037593129e-15	3.4859858215099723e-16	12075	12075
4	1.1390245642030529e-14	4.811881704568959e-16	21275	21275
5	6.027608009151611e-12	4.0688732815089147e-13	39675	39675
6	1.1413841616534977e-10	5.941966155591509e-12	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-10_sm1_tint_proper_ro-7.dat <==
0	0.25383981680021855	0.07296728116100906	2025	2025
1	0.0016946499186739686	0.0015226892536274257	4825	4825
2	4.260511368496783e-16	3.1383183914259396e-16	7450	7450
3	8.025981855357916e-16	2.7985889564888876e-16	12075	12075
4	6.633257646690415e-16	3.1704122817448085e-16	21275	21275
5	1.2381280109785722e-14	1.581131147122214e-15	39675	39675
6	1.7484774805943234e-14	2.0176143162597336e-15	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-20_sm1_tint_naiveS10_ro-7.dat <==
0	0.2535402196058148	0.07293956369160354	2025	2025
1	0.001710654305765142	0.0015224445761956524	4825	4825
2	2.9939305415667113e-07	6.3053052992082365e-09	7450	7450
3	8.28303950907789e-09	1.536122562304777e-10	12075	12075
4	3.4453846172639796e-08	5.887582100045796e-10	21275	21275
5	2.4628428953737335e-08	4.367604841865482e-10	39675	39675
6	2.414938897273896e-08	3.540728229133574e-10	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-20_sm1_tint_naive_ro-7.dat <==
0	0.25384036739896115	0.0729676446211194	2025	2025
1	0.001667931575332004	0.0015262709513211422	4825	4825
2	1.9105325215390818e-13	2.7825199963224885e-14	7450	7450
3	0.0034698744977103204	0.0009625393406018087	12075	12075
4	0.00927312019629482	0.0008403903633758109	21275	21275
5	0.13716868850352734	0.01691446488277578	39675	39675
6	0.5835950679227634	0.16309493165892736	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-20_sm1_tint_naivedo_ro-7.dat <==
0	0.25333453130990796	0.0728861622489235	2025	2025
1	0.001570092907749508	0.0012528912291654402	4825	4825
2	0.0007832865179104972	5.61731653316738e-06	7450	7450
3	0.0007741738226641147	5.500931217256654e-06	12075	12075
4	0.00010559465968107105	8.169394793649994e-07	21275	21275
5	0.0019138556388265632	2.8285473868125838e-05	39675	39675
6	6.974204826950056e-05	9.719559940198773e-07	76475	76475


==> num_exp/out/conv_moving_int_sp_DG_ks4_kt4_space_nref7_gamma5e-20_sm1_tint_proper_ro-7.dat <==
0	0.25384036739896115	0.0729676446211194	2025	2025
1	0.001666916781839871	0.0015253046110169663	4825	4825
2	1.6188017189846278e-13	7.593473264883147e-15	7450	7450
3	4.828568906700785e-14	2.360503748981328e-15	12075	12075
4	1.4548974926624974e-14	1.201914986342549e-15	21275	21275
5	1.1797677019987926e-13	6.95542463948458e-15	39675	39675
6	1.4407759739343146e-13	1.5671555788168593e-14	76475	76475


==> num_exp/out/conv_moving_sphere_CG_ks1_kt1_both_nref6_gamma0.05_sm2.dat <==
0	0.21031306850066456	0.11667132920344192	564	564
1	0.08619339525639673	0.042208557610042975	5465	5689
2	0.03298319316758934	0.015004234672057594	26593	27157
3	0.008480389903656944	0.0042231923913725895	119844	122404
4	0.0021875813421861454	0.0010743720888046315	650505	658541
5	0.0005750456608486394	0.000282307490837219	3723334	3747367


==> num_exp/out/conv_moving_sphere_CG_ks2_kt2_both_nref5_gamma0.05_sm2.dat <==
0	0.5211773897978941	0.23212528948557482	26536	31508
1	0.04514269104931794	0.015620690927351428	307116	320456
2	0.003194264322456816	0.001157162772425601	1468896	1507544
3	0.0002769391555514293	0.00011789415201323496	6677080	6826940
4	2.7796646615062343e-05	1.3181683201865412e-05	37375984	37965012


==> num_exp/out/conv_moving_sphere_CG_ks3_kt3_both_nref4_gamma0.05_sm2.dat <==
0	0.4723044576798854	0.20266963428505871	338463	413379
1	0.023306486515740164	0.007965869227270906	4033251	4218381
2	0.0013013022372265876	0.0004339431560477491	19166193	19715139
3	7.745110320233908e-05	2.609480100609344e-05	86627421	88637742


==> num_exp/out/conv_moving_sphere_CG_ks4_kt4_both_nref3_gamma0.05_sm2.dat <==
0	0.26281467409304066	0.08781734451781188	2273232	2813568
1	0.0011122074712388923	0.00029952047662443914	27469424	28770528
2	3.0523832480328954e-05	4.45081266345529e-06	129942000	133849696


==> num_exp/out/conv_moving_sphere_DG_ks1_kt1_both_nref6_gamma0.05_sm2.dat <==
0	0.21781260062952382	0.11596955746544688	2024	2208
1	0.08701657366661389	0.04171701630773092	17060	18260
2	0.03359121342947159	0.014812937594129185	80556	87160
3	0.008830923229988208	0.004170612468285261	374856	406256
4	0.0023044294900616664	0.001063828841692708	2164736	2283568
5	0.0006083124282302264	0.0002800325850100859	13222384	13677068


==> num_exp/out/conv_moving_sphere_DG_ks2_kt2_both_nref5_gamma0.05_sm2.dat <==
0	0.52224825504194	0.23125150775619943	55359	58788
1	0.04477812277696086	0.015536069853847059	432954	513270
2	0.003066716193500057	0.0011328592039914762	2265867	2505141
3	0.00025689727529009716	0.00011475356860672985	10893897	12078576
4	2.6681450964290197e-05	1.3045635670672939e-05	66953169	71493669


==> num_exp/out/conv_moving_sphere_DG_ks3_kt3_both_nref4_gamma0.05_sm2.dat <==
0	0.4410992165654233	0.1745616922831851	543328	585008
1	0.023108734418434602	0.00794439181809187	4212288	5109552
2	0.0012961949829155349	0.00043301231372526683	22261536	24928720
3	7.738030276196236e-05	2.607525556659806e-05	107320448	120499248


==> num_exp/out/conv_moving_sphere_DG_ks4_kt4_both_nref3_gamma0.05_sm2.dat <==
0	0.2895666680994906	0.0873147163442532	3158025	3426600
1	0.0003652875436372079	0.00018992287737523716	24374075	29930000
2	4.317735128324957e-06	2.3598189123255523e-06	128975350	145545550


==> num_exp/out/nze2_moving_circle_CG_ks1_kt1_ktls1.l2f.dat <==
0.174151027881962	0.03278921033132389	0.03339054335583311	


==> num_exp/out/nze2_moving_circle_CG_ks1_kt1_ktls1.l2l2.dat <==
0.05778719488081566	0.01761510804890992	0.016673629232156047	


==> num_exp/out/nze2_moving_circle_CG_ks1_kt1_ktls1.max.dat <==
1721	1062	867	


==> num_exp/out/nze2_moving_circle_CG_ks1_kt1_ktls1.min.dat <==
1635	978	728	


==> num_exp/out/nze2_moving_circle_CG_ks3_kt3_ktls3.l2f.dat <==
0.0015558942090414865	0.0002903266239199059	0.000271359417847802	


==> num_exp/out/nze2_moving_circle_CG_ks3_kt3_ktls3.l2l2.dat <==
0.0007738497349871183	9.473785524152925e-05	9.374082865281391e-05	


==> num_exp/out/nze2_moving_circle_CG_ks3_kt3_ktls3.max.dat <==
268016	190203	171331	


==> num_exp/out/nze2_moving_circle_CG_ks3_kt3_ktls3.min.dat <==
221379	172419	150920	


==> num_exp/out/nze2_moving_circle_CG_ks5_kt5_ktls5.l2f.dat <==
1.7359664621586947e-05	1.1548033402647535e-06	4.325831053171415e-07	


==> num_exp/out/nze2_moving_circle_CG_ks5_kt5_ktls5.l2l2.dat <==
1.474714793149411e-05	1.8731670060584697e-07	1.0549141849378798e-07	


==> num_exp/out/nze2_moving_circle_CG_ks5_kt5_ktls5.max.dat <==
4438714	2993052	2637642	


==> num_exp/out/nze2_moving_circle_CG_ks5_kt5_ktls5.min.dat <==
3715524	2695749	2284267	


==> num_exp/out/nze2_moving_circle_DG_ks1_kt1_ktls1.l2f.dat <==
0.13343462945519827	0.034460339788024694	0.03321301162819296	


==> num_exp/out/nze2_moving_circle_DG_ks1_kt1_ktls1.l2l2.dat <==
0.05570972713815594	0.017178149806161277	0.01648008792787704	


==> num_exp/out/nze2_moving_circle_DG_ks1_kt1_ktls1.max.dat <==
4240	3312	3144	


==> num_exp/out/nze2_moving_circle_DG_ks1_kt1_ktls1.min.dat <==
3576	3032	2796	


==> num_exp/out/nze2_moving_circle_DG_ks3_kt3_ktls3.l2f.dat <==
0.000660427526750897	0.0002635116568430895	0.00026571920835761044	


==> num_exp/out/nze2_moving_circle_DG_ks3_kt3_ktls3.l2l2.dat <==
0.0005994562439259544	9.209846671182618e-05	9.265319912609548e-05	


==> num_exp/out/nze2_moving_circle_DG_ks3_kt3_ktls3.max.dat <==
442430	327419	300540	


==> num_exp/out/nze2_moving_circle_DG_ks3_kt3_ktls3.min.dat <==
353623	293435	267269	


==> num_exp/out/nze2_moving_circle_DG_ks5_kt5_ktls5.l2f.dat <==
5.388000488646291e-06	2.7598525670808944e-07	2.193457995221781e-07	


==> num_exp/out/nze2_moving_circle_DG_ks5_kt5_ktls5.l2l2.dat <==
1.245759666187805e-05	1.0568355125257078e-07	8.74456258838124e-08	


==> num_exp/out/nze2_moving_circle_DG_ks5_kt5_ktls5.max.dat <==
5585249	4054885	3698658	


==> num_exp/out/nze2_moving_circle_DG_ks5_kt5_ktls5.min.dat <==
4397428	3603085	3263419	


==> num_exp/out/nze2_moving_circle_GCC_ks3_kt3_ktls3.l2f.dat <==
0.006148452989115678	0.0003114349250698545	0.00027618340686141304	


==> num_exp/out/nze2_moving_circle_GCC_ks3_kt3_ktls3.l2l2.dat <==
0.002475417261717077	0.00011821973539591428	9.867920818600855e-05	


==> num_exp/out/nze2_moving_circle_GCC_ks3_kt3_ktls3.max.dat <==
151962	92235	76120	


==> num_exp/out/nze2_moving_circle_GCC_ks3_kt3_ktls3.min.dat <==
145178	84550	62924	


==> num_exp/out/nze_moving_circle_CG_ks1_kt1_ktls1tp_gp0.dat <==
1	0.03279016243416601	0.017613669980439266	958	1030
1.1	0.03278921033132389	0.01761510804890992	978	1062
1.5	0.03295760057987509	0.017675520826822538	1093	1146
2	0.03307748901402405	0.017743656689947217	1194	1297
4	0.03337030175753035	0.017908831080091548	1608	1707
50	0.03374928098876617	0.018103566717358275	2367	2367
100	0.03374928098876617	0.018103566717358275	2367	2367


==> num_exp/out/nze_moving_circle_CG_ks1_kt1_ktls1tp_gp1.dat <==
1	0.03215158985502596	0.01724863262315494	958	1030
1.1	0.03214964063464042	0.017249235232778503	978	1062
1.5	0.03222149895416413	0.017278059564325713	1093	1146
2	0.03227744628137003	0.01731169078751379	1194	1297
4	0.03241234422284026	0.017392818852124122	1608	1707
50	0.03259180664663397	0.017488665772786762	2367	2367
100	0.03259180664663397	0.017488665772786762	2367	2367


==> num_exp/out/nze_moving_circle_CG_ks2_kt2_ktls2tp_gp0.dat <==
1	0.0017610409246754555	0.0006995515123837549	22697	24509
1.1	0.0017791340407930932	0.0007006352475443877	22697	24792
1.5	0.0018126479990341823	0.0007113353088340379	23685	25581
2	0.0019114190193996476	0.0007281682446835869	24418	26777
4	0.0017306866174315804	0.0007085665929494276	27826	29940
50	0.0015640951283783775	0.000683467280520338	33446	35132
100	0.0015640951283783775	0.000683467280520338	33446	35132


==> num_exp/out/nze_moving_circle_CG_ks2_kt2_ktls2tp_gp1.dat <==
1	0.0014375073175401474	0.0006506328596686494	27312	29126
1.1	0.0014397735763692562	0.0006505981915496663	27316	30104
1.5	0.0014334027489664271	0.0006514074500477489	31528	33217
2	0.0014349757829033574	0.0006535450085331853	34769	38051
4	0.0013935457495582962	0.0006519941631580719	47469	50400
50	0.0013786326503730925	0.0006516815530769847	70070	70107
100	0.0013786326503730925	0.0006516815530769847	70070	70107


==> num_exp/out/nze_moving_circle_CG_ks3_kt3_ktls3tp_gp0.dat <==
1	0.0002902497036028427	9.466257268796233e-05	172419	189033
1.1	0.0002903266239199059	9.473785524152925e-05	172419	190203
1.5	0.00029576391272744575	9.529190496817892e-05	175410	193149
2	0.0002970079897708111	9.60559048541289e-05	178194	197637
4	0.00030678400204481126	9.753002373184144e-05	191682	209487
50	0.00030670985165946345	9.783503003959534e-05	211659	228651
100	0.00030670985165946345	9.783503003959534e-05	211659	228651


==> num_exp/out/nze_moving_circle_CG_ks3_kt3_ktls3tp_gp1.dat <==
1	0.00026481007209565695	9.293761446643948e-05	219172	234008
1.1	0.0002648164808553544	9.2972678817016e-05	219176	242473
1.5	0.0002651127473210819	9.328379351933822e-05	254890	269345
2	0.0002651312436964308	9.361527340349798e-05	283000	310296
4	0.0002661045354242673	9.452998823120679e-05	391500	415940
50	0.00026632884884673105	9.522308330791029e-05	581675	581807
100	0.00026632884884673105	9.522308330791029e-05	581675	581807


==> num_exp/out/nze_moving_circle_DG_ks1_kt1_ktls1.dat <==
1	0.034460339788024694	0.017178149806161277	3032	3312
1.1	0.034460339788024694	0.017178149806161277	3032	3312
1.5	0.034460339788024694	0.017178149806161277	3032	3312
2	0.034460339788024694	0.017178149806161277	3032	3312
4	0.034460339788024694	0.017178149806161277	3032	3312
50	0.034460339788024694	0.017178149806161277	3032	3312
100	0.034460339788024694	0.017178149806161277	3032	3312


==> num_exp/out/nze_moving_circle_DG_ks2_kt2_ktls2.dat <==
1	0.0012753237312425818	0.0006391976529938258	47115	52173
1.1	0.0012753237312425818	0.0006391976529938258	47115	52173
1.5	0.0012753237312425818	0.0006391976529938258	47115	52173
2	0.0012753237312425818	0.0006391976529938258	47115	52173
4	0.0012753237312425818	0.0006391976529938258	47115	52173
50	0.0012753237312425818	0.0006391976529938258	47115	52173
100	0.0012753237312425818	0.0006391976529938258	47115	52173


==> num_exp/out/nze_moving_circle_DG_ks3_kt3_ktls3.dat <==
1	0.0002635116568430895	9.209846671182618e-05	293435	327419
1.1	0.0002635116568430895	9.209846671182618e-05	293435	327419
1.5	0.0002635116568430895	9.209846671182618e-05	293435	327419
2	0.0002635116568430895	9.209846671182618e-05	293435	327419
4	0.0002635116568430895	9.209846671182618e-05	293435	327419
50	0.0002635116568430895	9.209846671182618e-05	293435	327419
100	0.0002635116568430895	9.209846671182618e-05	293435	327419


==> num_exp/sens_tint_benchmark_data/conv_kite_DG_ks1_kt1_both_nref6_gamma0.05_sm2.dat <==
0	0.7085431833873234	0.2943881287755287	364	380	1.1182197496522948
1	0.20542665647963473	0.10330750689874303	1192	1408	1.0924925971085178
2	0.05553981348883542	0.025441078899034606	3712	3924	1.053489520852445
3	0.015097311468310597	0.006829593921067188	11596	12112	1.0302292213695003
4	0.0038944592821136582	0.0017447023435085184	39100	40028	1.0158349493011898
5	0.0009764216237025626	0.00043598002235855434	143104	144472	1.0081453290155056


==> num_exp/sens_tint_benchmark_data/conv_kite_DG_ks2_kt2_both_nref6_gamma0.05_sm2.dat <==
0	0.5419837139742086	0.18133966430120657	5319	5319	1.0723781388478582
1	0.020294601611179606	0.008919501902075473	17163	20691	1.0963495963495964
2	0.002319743186165962	0.0010571273733229912	54018	57222	1.0537861706125518
3	0.0003131104579496943	0.00014011712858967552	168399	177156	1.0303761443230508
4	3.842393065558682e-05	1.702997464665724e-05	570024	585720	1.0159158700477242
5	4.7551175711804645e-06	2.101920049048425e-06	2100510	2122740	1.0082341863738287


==> num_exp/sens_tint_benchmark_data/conv_kite_DG_ks3_kt3_both_nref6_gamma0.05_sm2.dat <==
0	0.32711013892689866	0.17024214308675034	32720	32720	1.0720588235294117
1	0.0035881956501552393	0.0014333132261773816	105136	129216	1.0971027216856892
2	0.0001971668326723524	6.662234210185346e-05	328096	348608	1.0541805862701736
3	1.026528687660718e-05	3.577556519273103e-06	1012208	1069136	1.0303966864160157
4	6.763728809668169e-07	2.3513363756311581e-07	3399328	3501472	1.015877400190807
5	4.080606357068307e-08	1.423811018310296e-08	12481744	12627376	1.0081901052493194


==> num_exp/sens_tint_benchmark_data/conv_kite_DG_ks4_kt4_both_nref5_gamma0.05_sm2.dat <==
0	0.49407622343387564	0.16815563281429904	131175	131175	1.0736377025036818
1	0.0008797111171094318	0.0003131804901009375	419350	520725	1.0987610619469026
2	1.4951307771367424e-05	4.857695702879256e-06	1295950	1380375	1.0545180510091139
3	3.029237729752294e-07	1.0753510756381128e-07	3960175	4194175	1.030436887520528
4	8.697034648789802e-09	2.926871597877158e-09	13191025	13611425	1.0158969563261329


==> num_exp/sens_tint_benchmark_data/conv_kite_DG_ks5_kt5_both_nref4_gamma0.05_sm2.dat <==
0	0.5668083118093732	0.3445889252936638	404244	404244	1.0737463126843658
1	0.0008613136314822523	0.00014328901229788916	1286568	1607832	1.0979877515310585
2	5.389998120372579e-06	1.2836380798084877e-06	3942828	4207284	1.0543404365051456
3	3.552007693911479e-08	8.198580246430531e-09	11952684	12683664	1.0304423090287649


==> num_exp/sens_tint_benchmark_data/conv_kite_DG_ks6_kt6_both_nref3_gamma0.05_sm2.dat <==
0	0.24103783867129214	0.23641832311775982	1041887	1041887	1.0738552437223043
1	0.00018177618180687538	7.907759534595919e-05	3303727	4146723	1.0979877515310585
2	4.3563206990385586e-06	1.1468836733187154e-06	10054849	10744034	1.0543251540931355


==> num_exp/sens_tint_benchmark_data/conv_moving_sphere_DG_ks1_kt1_both_nref5_gamma0.05_sm2.dat <==
0	0.21781260062952382	0.11596955746544689	2024	2208	1.4688302591641373
1	0.087016573666614	0.04171701630773095	17060	18260	1.2331392679771296
2	0.03359121342947103	0.014812937594129032	80556	87160	1.1385569897913692
3	0.008830923229988647	0.004170612468285322	374856	406256	1.0739909947407078
4	0.0023044294900610852	0.0010638288416925403	2164736	2283568	1.0356980661598318


==> num_exp/sens_tint_benchmark_data/conv_moving_sphere_DG_ks2_kt2_both_nref4_gamma0.05_sm2.dat <==
0	0.5222574592220348	0.2313076986969043	55359	58788	1.244208969935929
1	0.045286708039065336	0.015740375083757183	432954	513270	1.20829208579488
2	0.0031399632204061703	0.0011530786941124605	2265867	2505141	1.1343024895035199
3	0.00026354194876580247	0.00011627083555613861	10893897	12078576	1.0733073686504728


==> num_exp/sens_tint_benchmark_data/conv_moving_sphere_DG_ks3_kt3_both_nref3_gamma0.05_sm2.dat <==
0	0.4410992165653969	0.1745616922831808	543328	585008	1.2448326771653544
1	0.023108734418421328	0.00794439181808269	4212288	5109552	1.2085320163487738
2	0.0012961949829153583	0.00043301231372524455	22261536	24928720	1.1343619363458997


==> num_exp/sens_tint_benchmark_data/conv_moving_sphere_DG_ks4_kt4_both_nref2_gamma0.05_sm2.dat <==
0	0.28611813664854074	0.08756146012660417	3158025	3426600	1.2454500737825873
1	0.00036528754363767204	0.0001899228773753627	24374075	29930000	1.208592352891084


==> num_exp/visu/interf_out_172.dat <==
1	0.27
0.98	0.275
0.96	0.28
0.94	0.285
0.92	0.29
0.9	0.295
0.88	0.3
0.86	0.305
0.84	0.31
0.82	0.315
0.8	0.32
0.78	0.325
0.76	0.33
0.74	0.335
0.72	0.34
0.7	0.345
0.68	0.35
0.66	0.355
0.64	0.36
0.62	0.365
0.6	0.37
0.58	0.375
0.56	0.38
0.54	0.385
0.52	0.39
0.5	0.395
0.48	0.4
0.46	0.405
0.44	0.41
0.42	0.415
0.4	0.42
0.38	0.425
0.36	0.43
0.34	0.435
0.32	0.44
0.3	0.445
0.28	0.45
0.26	0.455
0.24	0.46
0.22	0.465
0.2	0.47
0.18	0.475
0.16	0.48
0.14	0.485
0.12	0.49
0.1	0.495
0.08	0.5
0.06	0.505
0.04	0.51
0.02	0.515
-1.50574e-15	0.52


==> num_exp/visu/rule_out_172_naive.dat <==
0.112702	0.0694318
0.5	0.0694318
0.887298	0.0694318
0.674313	0.330009
0.379981	0.330009
0.085649	0.330009


==> num_exp/visu/rule_out_172_tsint.dat <==
0.112702	0.0187466
0.5	0.0187466
0.887298	0.0187466
0.112702	0.0891026
0.5	0.0891026
0.887298	0.0891026
0.112702	0.180897
0.5	0.180897
0.887298	0.180897
0.112702	0.251253
0.5	0.251253
0.887298	0.251253
0.825692	0.287358
0.465284	0.287358
0.104877	0.287358
0.594481	0.352502
0.334995	0.352502
0.075509	0.352502
0.292817	0.437498
0.165005	0.437498
0.0371926	0.437498
0.0616068	0.502642
0.0347159	0.502642
0.00782508	0.502642

